Smoothers with localized residual computations for geometric multigrid methods

We improve the performance of multigrid solvers on many-core architectures with cache hierarchies by reorganizing operations in the smoothing step to minimize memory transfers. We focus on patch smoothers, which offer robust convergence rates with respect to the finite element degree for various equations, in the setting of multiplicative subspace correction for numerical efficiency. By combining the computation of local residuals with local solvers, we increase the locality of the problem and thus reduce data transfers. The thread-parallel implementation of this algorithm is based on coloring, which contradicts cache efficiency. We improve data locality by rearranging the loop into batches so that more data can be reused. The organization of consecutive batches prioritizes data locality.

==> local-patch-cg.tikz <==
\begin{tikzpicture}
  \draw[fill=apply] (1,1) rectangle (3,3);
  
  \foreach \i in {0,...,4} \draw (\i,0) -- (\i,4);
  \foreach \j in {0,...,4} \draw (0,\j) -- (4,\j);

  \node (AI) at (8,2) [transform shape] {\resizebox{4cm}{!}{\usebox{\patchcgi}}};

  \draw[->,ultra thick] (4.5,2) -- (5.5,2);
\end{tikzpicture}


==> results/simserv06/csvs/serial_2D_Q3.csv <==
625  ,   0.0003 ,   0.0005 
2401 ,   0.0008 ,   0.0008
9409 ,   0.0029 ,   0.0026
37249,   0.0137 ,   0.0121 
148225,   0.0614,    0.0668
591361 , 1.1896 ,    3.8362
2362369 , 13.8073 ,  58.7629
9443329,  56.7887, 245.8263
37761025, 229.6637, 983.1186


==> results/simserv06/lscpu.txt <==
Architecture:            x86_64
  CPU op-mode(s):        32-bit, 64-bit
  Address sizes:         43 bits physical, 48 bits virtual
  Byte Order:            Little Endian
CPU(s):                  64
  On-line CPU(s) list:   0-63
Vendor ID:               AuthenticAMD
  Model name:            AMD EPYC 7282 16-Core Processor
    CPU family:          23
    Model:               49
    Thread(s) per core:  2
    Core(s) per socket:  16
    Socket(s):           2
    Stepping:            0
    Frequency boost:     enabled
    CPU max MHz:         2800.0000
    CPU min MHz:         1500.0000
    BogoMIPS:            5600.16
    Flags:               fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush mmx fxsr sse sse2 ht syscall nx mmxext fxsr_opt pdpe1
                         gb rdtscp lm constant_tsc rep_good nopl nonstop_tsc cpuid extd_apicid aperfmperf rapl pni pclmulqdq monitor ssse3 fma cx16 sse4_1 sse
                         4_2 movbe popcnt aes xsave avx f16c rdrand lahf_lm cmp_legacy svm extapic cr8_legacy abm sse4a misalignsse 3dnowprefetch osvw ibs ski
                         nit wdt tce topoext perfctr_core perfctr_nb bpext perfctr_llc mwaitx cpb cat_l3 cdp_l3 hw_pstate ssbd mba ibrs ibpb stibp vmmcall fsg
                         sbase bmi1 avx2 smep bmi2 cqm rdt_a rdseed adx smap clflushopt clwb sha_ni xsaveopt xsavec xgetbv1 xsaves cqm_llc cqm_occup_llc cqm_m
                         bm_total cqm_mbm_local clzero irperf xsaveerptr rdpru wbnoinvd amd_ppin arat npt lbrv svm_lock nrip_save tsc_scale vmcb_clean flushby
                         asid decodeassists pausefilter pfthreshold avic v_vmsave_vmload vgif v_spec_ctrl umip rdpid overflow_recov succor smca sme sev sev_es
Virtualization features: 
  Virtualization:        AMD-V
Caches (sum of all):     
  L1d:                   1 MiB (32 instances)
  L1i:                   1 MiB (32 instances)
  L2:                    16 MiB (32 instances)
  L3:                    128 MiB (8 instances)
NUMA:                    
  NUMA node(s):          2
  NUMA node0 CPU(s):     0-15,32-47
  NUMA node1 CPU(s):     16-31,48-63
Vulnerabilities:         
  Itlb multihit:         Not affected
  L1tf:                  Not affected
  Mds:                   Not affected
  Meltdown:              Not affected
  Mmio stale data:       Not affected
  Retbleed:              Mitigation; untrained return thunk; SMT enabled with STIBP protection
  Spec store bypass:     Mitigation; Speculative Store Bypass disabled via prctl and seccomp
  Spectre v1:            Mitigation; usercopy/swapgs barriers and __user pointer sanitization
  Spectre v2:            Mitigation; Retpolines, IBPB conditional, STIBP always-on, RSB filling, PBRSB-eIBRS Not affected
  Srbds:                 Not affected
  Tsx async abort:       Not affected

==> vmult_vs.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vmult_vs(1).pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vmult_vs(1).pdf}}%
    \put(-0.70703772,-0.09824248){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$r_{(e)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vmult_vs(1).pdf}}%
    \put(0.43949008,-0.09824248){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P^{-1}_{(e)} r_{(e)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{vmult_vs(1).pdf}}%
    \put(0.92999951,0.31485152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Pi_{(e)}^T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{vmult_vs(1).pdf}}%
    \put(0.27363723,0.31485152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\hat\Pi_{(e)}^T$\end{tabular}}}}%
    \put(-0.16944533,0.31485152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P^{-1}_{(e)}$\end{tabular}}}}%
    \put(-0.61634565,0.31485152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\hat\Pi_{(e)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{vmult_vs(1).pdf}}%
    \put(-2.01485756,0.31485152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Pi_{(e)}$\end{tabular}}}}%
    \put(-1.66931515,-0.09824248){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$x_{(e)}$, $b_{(e)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{vmult_vs(1).pdf}}%
    \put(-0.63059162,0.54607232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}unused\end{tabular}}}}%
    \put(-0.35817261,0.54607232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}partial result\end{tabular}}}}%
    \put(0.11023434,0.54607232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}valid\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{vmult_vs(1).pdf}}%
  \end{picture}%
\endgroup%


==> vmult_vs_old.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202205011111+08b2f3d93c), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vmult_vs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1820.5861928bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2201992)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vmult_vs.pdf}}%
    \put(0.44442703,0.00103632){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$r_{(e)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vmult_vs.pdf}}%
    \put(0.81930629,0.00103632){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P^{-1}_{(e)} r_{(e)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{vmult_vs.pdf}}%
    \put(0.97968776,0.13610534){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Pi_{(e)}^T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{vmult_vs.pdf}}%
    \put(0.76507752,0.13610534){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\hat\Pi_{(e)}^T$\end{tabular}}}}%
    \put(0.62020318,0.13610534){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$P^{-1}_{(e)}$\end{tabular}}}}%
    \put(0.47408054,0.13610534){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\hat\Pi_{(e)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{vmult_vs.pdf}}%
    \put(0.01681024,0.13610534){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Pi_{(e)}$\end{tabular}}}}%
    \put(0.12979196,0.00103632){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$x_{(e)}$, $b_{(e)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{vmult_vs.pdf}}%
    \put(0.46942255,0.21170741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}unused\end{tabular}}}}%
    \put(0.55849517,0.21170741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}joined\end{tabular}}}}%
    \put(0.71164981,0.21170741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}used\end{tabular}}}}%
  \end{picture}%
\endgroup%


